Model Predictive Frequency Control Employing Stability Constraints

In this article a model predictive control (MPC) based frequency control scheme for energy storage units was derived, focusing on the incorporation of stability constraints based on Lyapunov theory and the concept of passivity. The proposed control schemes, guaranteeing closed-loop stability, are applied on a one-area and two-area power system. For the two-area power system, a coordinated (centralized) control and an uncoordinated (decentralized) control approach is conducted. The stability properties of the different MPC setups were derived, implemented and simulated. Furthermore the corresponding control performance was analyzed.

==> pictures/Comparison/New_Text_Document.txt <==

2_50_2Sys_2contr are from:
2013-06-28-20h27m14s---0  30000     60 2_50 UNCOUPLED 2Sys_2Contr

2_50_1Sys are from:
2013-06-28-19h52m47s---0  30000     60 2_50 UNCOUPLED 1Sys

2_50_2Sys_1contr are from:
2013-06-28-21h02m33s---0  30000     60 2_50 UNCOUPLED 2Sys_1Contr

COUPLED are from
2013-06-27-22h24m52s---0  4000    60 COUPLING Dreifach GUT (kein TCTR)


%%%%%%%%%%%%%%%%

P_T_max=0
R = 1e-0
Q = 10 ; 1e-3
f_limit = +-1.5 Hz
N = 20;

q_term  = 10;
sysDisc.xmin_term = kron([1;1],[-0.1/f0; -.750]);
sysDisc.xmax_term = kron([1;1],[0.1/f0; .750]);

Sampling time:                     0.10000 seconds 
Stage frequency deviation costs:   10 
Terminal frequency costs:          40005.00021 
Stage input costs:                 1.00000 
Stage input costs:                 0.00000 
Stage input costs:                 0.00000 
Stage input costs:                 1.00000 

Limits:
Maximum allowed frequency deviation:         1.500 Hz 
Minimum allowed state of charge:            -0.750 p.u. 
Maximum allowed state of charge:             0.750 p.u. 
Maximum allowed battery discharging power:  -0.150 p.u. 
Maximum allowed battery charging power:      0.150 p.u. 
Minimum allowed battery power ramp:         -1.000 p.u.  equivalent: -10.00 p.u. per second 
Maximum allowed battery power ramp:          1.000 p.u.  equivalent: 10.00 p.u. per second 

